A Meta-Reinforcement Learning Approach to Process Control

Meta-learning is a branch of machine learning which aims to quickly adapt models, such as neural networks, to perform new tasks by learning an underlying structure across related tasks. In essence, models are being trained to learn new tasks effectively rather than master a single task. Meta-learning is appealing for process control applications because the perturbations to a process required to train an AI controller can be costly and unsafe. Additionally, the dynamics and control objectives are similar across many different processes, so it is feasible to create a generalizable controller through meta-learning capable of quickly adapting to different systems. In this work, we construct a deep reinforcement learning (DRL) based controller and meta-train the controller using a latent context variable through a separate embedding neural network. We test our meta-algorithm on its ability to adapt to new process dynamics as well as different control objectives on the same process. In both cases, our meta-learning algorithm adapts very quickly to new tasks, outperforming a regular DRL controller trained from scratch. Meta-learning appears to be a promising approach for constructing more intelligent and sample-efficient controllers.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

Please address all the comments of the reviewers  in
preparing the final
version of your article if it is accepted for ADCHEM .
Specifically the second reviewer has several technical
comments. Furthermore, the  submission exceeds the
allowable page limit.


==> reviews/Review1285.txt <==
Reviewer 4 of ADCHEM 2021 submission 45

Comments to the author
======================

The authors of the considered submission have provided
interesting observations with high potential to carry on
towards future works. The submission concerns with, to
simply put, investigating the differences in the
closed-loop performance of controllers developed via deep
reinforcement learning (DRL) algorithms while utilizing the
meta-learning methods to track the changes in the
'environment' or the system to be controlled. Both of the
mentioned approaches are receiving extreme attention in
academic publications, yet the authors' diligent effort to
support their findings is remarkable. The submitted
article's approach is connected to the current state of the
RL research directions in a concise way, the selected
algorithms are discussed clearly, to the recently
interested readers, and the simple yet extensive simulation
examples and results are discussed elegantly. The
submission is well structured and written, in comparison to
the average publications. The reviewer recommends accepting
the submission for ADCHEM 2021, in the meantime also
believes that the authors should consider the suggestions
(for change) and discussions (for further deliberation
among the authors) expressed below. 

SUGGESTIONS FOR EASE OF READIBLITY AND TYPOGRAPHICAL
RECOMMENDATIONS

1) Abbreviation of "Deep Deterministic Policy Gradient" is
used in Section 1 before introducing it in Section 3.
Similar error is also the case for Model Predictive
Control. 

2) Even though the authors assume 'some familiarity with
RL' concepts, and clear introduction of Deep Q-networks,
the submission would be more accessible to Process Control
community once the technical terms 'actor'-'agent',
'environment', 'task' are defined precisely, or the well
established counterparts in control domain are stated
concisely. 

3) In the last paragraph of Section 1, the authors use
'section 2' instead of 'Section 2', mutadis mutandis for
the other 'sections', for which the mistake is assumed to
be vivid. The reviewer thanks the authors for adhering to
the rules of writing mathematical expressions in technical
documents apart from these instances.

4) In the first paragraph of Section 3, the authors express
the across batch learning aspect of 'off-policy' algorithms
as "This means we can learn an optimal control law, in
part, with past data." It is quite common in written and
practical modeling and optimization studies to
anthropomorphize the used algorithms, in here the algorithm
learns from the past data, not the authors. This mistake
has the potential to lead to severe consequences, as
historically seen in other academic research areas, thus
should be strictly avoided. 

5) In the first paragraph of Section 4.1.4, the authors
claim 'controller gain' which should be written as 'process
gain'.

6) In the Figure 5, the legend used to distinguish
different process models during the training and the
testing is undistinguishable to the reviewer. This leads to
decreased attention to one of the main observations related
to using neural networks to project/lift the models or
operating conditions which will be fed into the policy
generator. 

7) For better readability and note taking, please balance
the References section.

TECHNICAL SUGGESTIONS

1) In Equation (1), the authors miss stating the assumption
that the reward functions r(.,.) are selected from families
of functions that are dominated by exponentially decreasing
functions, thus there are no divergence issues.

2) Throughout the submission, the authors use models
expressed via the Laplace Transform variable 's',
intrinsically indicating the analysis is conducted in
continuous time, yet the discussed RL method operates over
sequences along discrete time instants indicated with t.
The sampling time for the considered models should be
stated and figures should reflect the constant value of the
policy decisions within the period [t,t+1), even if the
true system is simulated via differential equations.

3) Claims containing sufficiency statements should be
supported with rigorous technicalities and should clearly
indicate the differences from results holding only
asymptotically. This tradition of rigor was and is
important in control theoretic studies. Please reconsider
the second and forth paragraphs of Section 3.

4) The reward function used in the _simulations_ of the
first subsection within the "_Experimental_ Results"
section is not stated clearly. From Section 3, it is hinted
that the reward function's value at time t is the negative
absolute set point tracking error, and that is assumed by
the reviewer.

5) The reader misses the definition of notation
mathcal(S)_c and mathcal(S)_b in Algorithm 1 and Algorithm
2.

6) The reader misses the training algorithm, the topology
and the input and the output of the so-called 'embedding'
neural network.

7) In Figure 3, the simulations of closed-loop systems
controlled by different policies seems to initialized at
different initial conditions. As also known by the authors,
differential (or difference) equations are uniquely defined
by the parameters and their initial conditions. Hence the
low performance of 'No Embeddings' case can also be due to
initial conditions unexplored during the training phase.
The model dynamics and the initial conditions should be
considered together during the training phase of the
'embedding' NN, which, for large state space systems or
non-smooth dynamics or dynamics with relatively large
Lyapunov exponents, might lead to curse of dimensionality
with the stated approach. 

8) Due to potential mismatch in initial conditions, the
input actions in Figure 3 can not be compared with each
other.

9) In Figure 3, the output trajectory of 'best' controller
overshoots off the chart, renders the reader uninformed.
Similarly, comparisons over the performances of the
controllers are not stated via a metric but words such as
'a little' or 'better'.

10) As another practitioner of RL methods, the reviewer
accepts the generally uncertain and sometimes unexplainable
outcomes of tuning decisions of machine learning
algorithms, yet choices of:
i) number of lags in the state vector,
ii) z, the so called latent variable, being element of 3D
Euclidean space should be supported, possibly via
simulations indicating the shortcomings of other potential
choices while comparing the tuning time and effort with
respect to modeling time and effort of model based
techniques.

11) In the second paragraph of Section 4.1.4, the authors
claim that projecting/lifting, or embedding, neural network
clusters different gains and poles of different models in a
'clear' fashion. The reviewer begs to receive an
explanation for the individual cluster of 2/(2s+1) (light
red) model samples and the different clusters of model
instances indicating the same pole location of -1/2.

12) In Section 4.1.1, the authors claim "No past actions
are included in the state, so it is impossible for the
controller to determine the causal effects of its actions
to understand the environments dynamics. This information
is implicitly given to the DE meta-RL controller through
the latent context variable." The simulation example is
chosen from the set of first order linear differential
equations, which adheres to the Markovian property,
previous actions and states has no effect on the policy
given the current state. If this would not be the case,
i.e., the system is not Markovian, current computer
technology would have no chance solving the Bellman problem
in Eq. (1) (even with the parametrizations of the policy
functions that are already assumed in the submission), we
would need to resort back to solving the complex
Hamilton-Jacobi PDEs. This is also true for any other
comparable method, such as MPC. The claim is simply wrong,
please reconsider it. 

13) In Section 4.2.1, the authors state, by possibly a
mistake, the results are similar to the results observed in
Section 4.1.2; in the latter case almost all controllers
show overshooting responses while the control actions are
erratic, both of which were not observed in the previous
case. Further discussions on these results are required.

TECHNICAL DISCUSSION POINTS

1) The training models used in the first simulation study
are close, in the behavioral sense, see Willems and
Polderman's work, to the test model. Due to this one can
assume that the to-be-controlled dynamics are known up to
some uncertainty in the prediction model of MPC (robust or
scenario based or nominal, all have standardized packages
already). Similar reasoning is also valid for a simple PID
design with robustness assuring techniques, as far as any
technique goes Nyquist plot based techniques can be
preferred. It would be much more effective to penetrate the
intrinsic value of the submission to the reader either by;
i) observing the much better performances of RL-controller
controlled dynamics versus the closed-loop responses
induced from conventional control techniques depending on
simple models with relatively small deviations from the
true model or;
ii) observing acceptable operation via the RL based
controllers in closed-loop with the systems for which the
prediction models are poorly known so much so that the
conventional methods considerably fails. 

2) Re-tuning of MPC controllers take quite long time in
industrial environments, yet cost/reward shaping of RL
controllers also take considerable amount of time either,
which is not elevated in the proposed method.
Approximations of Q function based on the sample scenarios
during the training are locally acceptable, data from the
after-change dynamics will be needed to re-construct the NN
approximating the Q-function in the case of unexpected
changes in the dynamics. Furthermore tuning reward function
to cast future scenarios infeasible or negative infinity in
data-driven optimal controllers seems to be the only way to
proceed with incorporating the constraints, possibly the
most important value of MPC in application, be it hard or
soft constraints. This is also time consuming during
training time calculations for RL based techniques, so much
that the reviewer can not imagine an applicable scenario
for time varying constraints trained in real time with the
proposed method. The submission lacks clear comparisons of
RL based optimal controllers to the Scenario-based MPC or
recent Robust MPC or self-tuning MPC methods from the
constraint satisfaction perspective.

3) Comments stated in the submission on the simulation
results visualized in Figure 2 is problematic after
observing the unexpected drop in performance in Figure 4.
For hundreds of training iterations 'No-Embedding' case
performed seemingly equivalent with the Embedding case. Two
questions beg answers, which are not addressed in the
submission;
i) is there any guarantee on the Embedding RL controller to
not to decrease in performance in any N'th iteration?
ii) the trajectories of the output (in Figure 2), or the
rewards at every time instant, is drastically different
from each other for the visualized sample, hence, is there
a selection bias for not selecting the case where the
no-embedding case during the training iterations yielding
similar performance?

4) Gaussian noise is used to explain loss of performance
(Section 4.1.1) and the backing off from the reference not
to overshoot (Section 4.2.1). Although not specifically
stated anywhere within the submission, the reviewer assumes
it as not a parametric uncertainty in the differential
equation, but acting as an additive noise in either one of
the states or the output, with zero mean and is independent
from each other along the time direction. All of the
considered systems are linear, noise is uncorrelated and
hence its convolutions over time are zero mean, thus
asymptotically, over the training samples, the claim in
Section 4.1.1 should be wrong, the expectation in Bellman
iteration of no-embedding case should yield no performance
loss. Observation of the automatic back off is definitely
striking, yet the question of "is there any way of
controlling the loss of performance, or the back-off
distance?" is not addressed in the submission.


==> reviews/Review701.txt <==
Reviewer 3 of ADCHEM 2021 submission 45

Comments to the author
======================

In this paper the authors present an meta-learning approach
for process control that allows an agent to learn the
underlying structure of a set of related tasks.  This
allows the agent to learn how to solve particular tasks
much more quickly.  The ideas are interesting, the
presentation is clear, and the examples are convincing.  I
believe that ADCHEM attendees will find this paper to be
very interesting.  I therefore recommend accepting this
paper as is.
